The Cloud Needs a Reputation System

Today's cloud apps are built from many diverse services that are managed by different parties. At the same time, these parties, which consume and/or provide services, continue to rely on arcane static security and entitlements models. In this paper, we introduce Seit, an inter-tenant framework that manages the interactions between cloud services. Seit is a software-defined reputation-based framework. It consists of two primary components: (1) a set of integration and query interfaces that can be easily integrated into cloud and service providers' management stacks, and (2) a controller that maintains reputation information using a mechanism that is adaptive to the highly dynamic environment of the cloud. We have fully implemented Seit, and integrated it into an SDN controller, a load balancer, a cloud service broker, an intrusion detection system, and a monitoring framework. We evaluate the efficacy of Seit using both an analytical model and a Mininet-based emulated environment. Our analytical model validate the isolation and stability properties of Seit. Using our emulated environment, we show that Seit can provide improved security by isolating malicious tenants, reduced costs by adapting the infrastructure without compromising security, and increased revenues for high quality service providers by enabling reputation to impact discovery.

==> plots/KR_updown_tp.dat <==
KR;Single Cloud;CYRUS (2,3);CYRUS (2,4); 
Upload;173.5414218;362.5155;372.551


==> plots/Results.csv <==
1  0.522  0.512  0.485  0.499 
2  0.371  0.510  0.387  0.494 
3  0.301  0.497  0.303  0.494 
4  0.247  0.478  0.232  0.494 
5  0.204  0.453  0.172  0.494 
6  0.170  0.425  0.124  0.494 
7  0.143  0.395  0.085  0.494 
8  0.121  0.364  0.056  0.494 
9  0.104  0.333  0.035  0.494 
10  0.090  0.303  0.021  0.494 
11  0.079  0.275  0.012  0.494 
12  0.069  0.249  0.006  0.494 
13  0.061  0.225  0.003  0.494 
14  0.054  0.202  0.001  0.494 
15  0.048  0.182  0.000  0.494 
16  0.043  0.164  0.000  0.494 
17  0.039  0.148  0.000  0.494 
18  0.035  0.133  0.000  0.494 
19  0.031  0.120  0.000  0.494 
20  0.028  0.108  0.000  0.494 
21  0.025  0.097  0.000  0.494 
22  0.023  0.087  0.000  0.494 
23  0.020  0.078  0.000  0.494 
24  0.018  0.071  0.000  0.494 
25  0.016  0.064  0.000  0.494 
26  0.015  0.057  0.000  0.494 
27  0.013  0.051  0.000  0.494 
28  0.012  0.046  0.000  0.494 
29  0.011  0.042  0.000  0.494 
30  0.010  0.038  0.000  0.494 
31  0.009  0.034  0.000  0.494 
32  0.008  0.030  0.000  0.494 
33  0.007  0.027  0.000  0.494 
34  0.006  0.025  0.000  0.494 
35  0.006  0.022  0.000  0.494 
36  0.005  0.020  0.000  0.494 
37  0.005  0.018  0.000  0.494 
38  0.004  0.016  0.000  0.494 
39  0.004  0.015  0.000  0.494 
40  0.003  0.013  0.000  0.494 
41  0.003  0.012  0.000  0.494 
42  0.003  0.011  0.000  0.494 
43  0.002  0.010  0.000  0.494 
44  0.002  0.009  0.000  0.494 
45  0.002  0.008  0.000  0.494 
46  0.002  0.007  0.000  0.494 
47  0.002  0.006  0.000  0.494 
48  0.001  0.006  0.000  0.494 
49  0.001  0.005  0.000  0.494 
50  0.001  0.005  0.000  0.494 
51  0.001  0.004  0.000  0.494 
52  0.001  0.004  0.000  0.494 
53  0.001  0.003  0.000  0.494 
54  0.001  0.003  0.000  0.494 
55  0.001  0.003  0.000  0.494 
56  0.001  0.002  0.000  0.494 
57  0.001  0.002  0.000  0.494 
58  0.001  0.002  0.000  0.494 
59  0.000  0.002  0.000  0.494 
60  0.000  0.002  0.000  0.494 
61  0.000  0.001  0.000  0.494 
62  0.000  0.001  0.000  0.494 
63  0.000  0.001  0.000  0.494 
64  0.000  0.001  0.000  0.494 
65  0.000  0.001  0.000  0.494 
66  0.000  0.001  0.000  0.494 
67  0.000  0.001  0.000  0.494 
68  0.000  0.001  0.000  0.494 
69  0.000  0.001  0.000  0.494 
70  0.000  0.001  0.000  0.494 
71  0.000  0.000  0.000  0.494 
72  0.000  0.000  0.000  0.494 
73  0.000  0.000  0.000  0.494 
74  0.000  0.000  0.000  0.494 
75  0.000  0.000  0.000  0.494 
76  0.000  0.000  0.000  0.494 
77  0.000  0.000  0.000  0.494 
78  0.000  0.000  0.000  0.494 
79  0.000  0.000  0.000  0.494 
80  0.000  0.000  0.000  0.494 
81  0.000  0.000  0.000  0.494 
82  0.000  0.000  0.000  0.494 
83  0.000  0.000  0.000  0.494 
84  0.000  0.000  0.000  0.494 
85  0.000  0.000  0.000  0.494 
86  0.000  0.000  0.000  0.494 
87  0.000  0.000  0.000  0.494 
88  0.000  0.000  0.000  0.494 
89  0.000  0.000  0.000  0.494 
90  0.000  0.000  0.000  0.494 
91  0.000  0.000  0.000  0.494 
92  0.000  0.000  0.000  0.494 
93  0.000  0.000  0.000  0.494 
94  0.000  0.000  0.000  0.494 
95  0.000  0.000  0.000  0.494 
96  0.000  0.000  0.000  0.494 
97  0.000  0.000  0.000  0.494 
98  0.000  0.000  0.000  0.494 
99  0.000  0.000  0.000  0.494 
100  0.000  0.000  0.000  0.494 


==> plots/attack_missed.dat <==
#Seit	w/o Seit	Seit	w/o Seit
1 37	
3 70.1
5 16.7
7 15.1



==> plots/ddos.dat <==
#Tenant	Seit-seq	Seit-para	w/o Seit
32	70	75	91
64	46.9	65.8	95
128	36	45.8	92
256	19	26.65	93
512	13.8	23.1	93
1024	12.1	22	92



==> plots/latency.dat <==
32	1.7
64	2.1
128	3.1
256	5.8
512	7.7
1024	9.7



==> plots/middlebox.dat <==
#Seit	w/o Seit	Seit	w/o Seit
1 320	
3 320	
5 442	
7 760



==> plots/revenue-quality.dat <==
# quality	Revenue
0.2	303
0.4	574
0.6	1660
0.8	2069


==> plots/throughput.dat <==
#Tenants	Throuput
32	65
64	45
128	35
256	28.5
512	23
1024	18


